GW Ori: circumtriple rings and planets

GW Ori is a hierarchical triple star system with a misaligned circumtriple protoplanetary disc. Recent ALMA observations have identified three dust rings with a prominent gap at $100\, \rm au$ and misalignments between each of the rings. A break in the gas disc may be driven either by the torque from the triple star system or a planet that is massive enough to carve a gap in the disc. Once the disc is broken, the rings nodally precess on different timescales and become misaligned. We investigate the origins of the dust rings by means of $N$-body integrations and 3-dimensional hydrodynamic simulations. We find that for observationally-motivated parameters of protoplanetary discs, the disc does not break due to the torque from the star system. We suggest that the presence of a massive planet (or planets) in the disc separates the inner and outer disc. We conclude that the disc breaking in GW Ori is likely caused by undetected planets -- the first planet(s) in a circumtriple orbit.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
